Accelerating the Registration of Image Sequences by Spatio-temporal Multilevel Strategies

Multilevel strategies are an integral part of many image registration algorithms. These strategies are very well-known for avoiding undesirable local minima, providing an outstanding initial guess, and reducing overall computation time. State-of-the-art multilevel strategies build a hierarchy of discretization in the spatial dimensions. In this paper, we present a spatio-temporal strategy, where we introduce a hierarchical discretization in the temporal dimension at each spatial level. This strategy is suitable for a motion estimation problem where the motion is assumed smooth over time. Our strategy exploits the temporal smoothness among image frames by following a predictor-corrector approach. The strategy predicts the motion by a novel interpolation method and later corrects it by registration. The prediction step provides a good initial guess for the correction step, hence reduces the overall computational time for registration. The acceleration is achieved by a factor of 2.5 on average, over the state-of-the-art multilevel methods on three examined optical coherence tomography datasets.

==> figures/OCTresults-old.csv <==
dataName,ImgSize,rhoAllAvg,rhoDiagAvg,rhoMin,alphavec,runtimeSp,runtimeSTC,runtimeSTU,runtimeRedSTC,runtimeRedSTU,reductSp,reductSTC,reductSTU
D1 SL-1,29x10x10,0.971,0.999,0.995,100,53,40,29,76,56,4.6,3.9,4.3
D1 SL-2,57x20x20,0.939,0.998,0.985,100,265,286,183,108,69,1.0,0.7,0.7
D2 SL-1,57x20x10,0.979,0.999,0.996,100,163,327,95,201,58,4.0,2.9,2.1
D2 SL-2,113x40x20,0.966,0.997,0.990,100,785,918,63,117,8,7.6,6.9,7.0
D3 SL-1,113x40x10,0.915,0.998,0.994,1000,179,387,77,216,43,3.1,2.3,2.4
D3 SL-2,225x80x20,0.891,0.987,0.980,1000,890,983,294,110,33,12.2,11.8,11.8


==> figures/interpolation.dat <==
   1.0000000e+00   7.5266944e+00   7.1109074e+00   7.0413601e+00   5.9754439e+00
   2.0000000e+00   7.3176522e+00   8.0713087e+00   8.1771528e+00   7.2151819e+00
   3.0000000e+00   7.1086100e+00   9.0317099e+00   8.1589317e+00   7.1807522e+00
   4.0000000e+00   6.8995678e+00   9.9921112e+00   8.7336074e+00   8.6248557e+00
   5.0000000e+00   6.6905255e+00   1.0952512e+01   1.0306111e+01   1.0279590e+01
   6.0000000e+00   6.4814833e+00   1.1912914e+01   1.1780219e+01   1.1904396e+01
   7.0000000e+00   6.2724411e+00   1.2574507e+01   1.2580262e+01   1.3676767e+01
   8.0000000e+00   6.0633989e+00   1.3236101e+01   1.3096336e+01   1.4295057e+01
   9.0000000e+00   5.8543567e+00   1.0506183e+01   1.2899096e+01   1.4049296e+01
   1.0000000e+01   5.6453145e+00   7.7762659e+00   9.5653265e+00   9.5009623e+00
   1.1000000e+01   5.4362723e+00   5.0463483e+00   4.9909583e+00   2.8796366e+00
   1.2000000e+01   4.2614797e+01   4.1675181e+01   4.1523966e+01   4.5347950e+01
   1.3000000e+01   4.2356582e+01   4.0029419e+01   4.1179998e+01   4.4951681e+01
   1.4000000e+01   4.2098368e+01   3.8383657e+01   3.8760932e+01   4.1374881e+01
   1.5000000e+01   4.1840153e+01   3.6737895e+01   3.5731042e+01   3.7304254e+01
   1.6000000e+01   4.1581939e+01   3.5092133e+01   3.5020203e+01   3.6557277e+01
   1.7000000e+01   4.1323724e+01   3.6206104e+01   3.5722267e+01   3.7326158e+01
   1.8000000e+01   4.1065510e+01   3.7320076e+01   3.7063198e+01   3.8735277e+01
   1.9000000e+01   4.0807295e+01   3.8434048e+01   3.8413656e+01   4.1063772e+01
   2.0000000e+01   4.0549081e+01   3.9548019e+01   3.9418843e+01   4.2125283e+01


==> figures/prolongation.dat <==
   1.0000000e+00   7.0413601e+00   6.2221525e+00   5.9754439e+00
   2.0000000e+00   8.1771528e+00   7.3329417e+00   7.2151819e+00
   3.0000000e+00   8.1589317e+00   7.2897172e+00   7.1807522e+00
   4.0000000e+00   8.7336074e+00   7.8393895e+00   8.6248557e+00
   5.0000000e+00   1.0306111e+01   9.3868897e+00   1.0279590e+01
   6.0000000e+00   1.1780219e+01   1.0835995e+01   1.1904396e+01
   7.0000000e+00   1.2580262e+01   1.1611034e+01   1.3676767e+01
   8.0000000e+00   1.3096336e+01   1.2102105e+01   1.4295057e+01
   9.0000000e+00   1.2899096e+01   1.1879861e+01   1.4049296e+01
   1.0000000e+01   9.5653265e+00   8.5210882e+00   9.5009623e+00
   1.1000000e+01   4.9909583e+00   3.9217166e+00   2.8796366e+00
   1.2000000e+01   4.1523966e+01   4.4816917e+01   4.5347950e+01
   1.3000000e+01   4.1179998e+01   4.4432785e+01   4.4951681e+01
   1.4000000e+01   3.8760932e+01   4.1973557e+01   4.1374881e+01
   1.5000000e+01   3.5731042e+01   3.8903503e+01   3.7304254e+01
   1.6000000e+01   3.5020203e+01   3.8152501e+01   3.6557277e+01
   1.7000000e+01   3.5722267e+01   3.8814402e+01   3.7326158e+01
   1.8000000e+01   3.7063198e+01   4.0115170e+01   3.8735277e+01
   1.9000000e+01   3.8413656e+01   4.1425465e+01   4.1063772e+01
   2.0000000e+01   3.9418843e+01   4.2390488e+01   4.2125283e+01


==> figures/prolongationNew.dat <==
   0.0000000e+00   1.2123609e+01   1.1316518e+01   1.1327524e+01   7.0000000e+00
   6.2500000e-02   1.0307644e+01   0.0000000e+00   9.5496418e+00   0.0000000e+00
   1.2500000e-01   8.8072332e+00   0.0000000e+00   8.0873138e+00   0.0000000e+00
   1.8750000e-01   8.4112623e+00   0.0000000e+00   7.7294257e+00   0.0000000e+00
   2.5000000e-01   8.6118577e+00   7.8758043e+00   7.9681039e+00   7.0000000e+00
   3.1250000e-01   9.5581610e+00   0.0000000e+00   9.2718657e+00   0.0000000e+00
   3.7500000e-01   1.1032651e+01   0.0000000e+00   1.1103814e+01   0.0000000e+00
   4.3750000e-01   1.2771234e+01   0.0000000e+00   1.3199856e+01   0.0000000e+00
   5.0000000e-01   1.3731596e+01   1.4615697e+01   1.4517676e+01   7.0000000e+00
   5.6250000e-01   1.4556920e+01   0.0000000e+00   1.5361286e+01   0.0000000e+00
   6.2500000e-01   1.5080171e+01   0.0000000e+00   1.5902823e+01   0.0000000e+00
   6.8750000e-01   1.5685555e+01   0.0000000e+00   1.6526493e+01   0.0000000e+00
   7.5000000e-01   1.6455206e+01   1.7367475e+01   1.7314430e+01   7.0000000e+00
   8.1250000e-01   1.8921332e+01   0.0000000e+00   1.9615294e+01   0.0000000e+00
   8.7500000e-01   2.2744636e+01   0.0000000e+00   2.3273337e+01   0.0000000e+00
   9.3750000e-01   2.4022070e+01   0.0000000e+00   2.4385509e+01   0.0000000e+00
   1.0000000e+00   2.4572113e+01   2.4722530e+01   2.4770291e+01   7.0000000e+00


==> figures/wcprofile.dat <==
   1.0000000e+00  -1.5595272e+01
   2.0000000e+00  -1.5130510e+01
   3.0000000e+00  -1.5115603e+01
   4.0000000e+00  -1.5340856e+01
   5.0000000e+00  -1.4451177e+01
   6.0000000e+00  -1.3528453e+01
   7.0000000e+00  -1.2404104e+01
   8.0000000e+00  -1.8077458e+01
   9.0000000e+00  -1.8145642e+01
   1.0000000e+01  -1.4840348e+01
   1.1000000e+01  -1.6184595e+01
   1.2000000e+01   1.3292893e+01
   1.3000000e+01   1.3077511e+01
   1.4000000e+01   1.1015867e+01
   1.5000000e+01   8.2724675e+00
   1.6000000e+01   7.6087980e+00
   1.7000000e+01   8.1976713e+00
   1.8000000e+01   9.2178501e+00
   1.9000000e+01   1.0490384e+01
   2.0000000e+01   1.1426421e+01

